Right vs. Right: Can LLMs Make Tough Choices?

An ethical dilemma describes a choice between two "right" options involving conflicting moral values. We present a comprehensive evaluation of how LLMs navigate ethical dilemmas. Specifically, we investigate LLMs on their (1) sensitivity in comprehending ethical dilemmas, (2) consistency in moral value choice, (3) consideration of consequences, and (4) ability to align their responses to a moral value preference explicitly or implicitly specified in a prompt. Drawing inspiration from a leading ethical framework, we construct a dataset comprising 1,730 ethical dilemmas involving four pairs of conflicting values. We evaluate 20 well-known LLMs from six families. Our experiments reveal that: (1) LLMs exhibit pronounced preferences between major value pairs, and prioritize truth over loyalty, community over individual, and long-term over short-term considerations. (2) The larger LLMs tend to support a deontological perspective, maintaining their choices of actions even when negative consequences are specified. (3) Explicit guidelines are more effective in guiding LLMs' moral choice than in-context examples. Lastly, our experiments highlight the limitation of LLMs in comprehending different formulations of ethical dilemmas.

==> data/agreements.csv <==
Model,Agreement-basic,Agreement-all
Yi-1.5-34B-Chat , 90.9425287356322 , 64.32183908045978
Yi-1.5-9B-Chat , 80.64367816091954 , 22.850574712643677
Yi-1.5-6B-Chat , 79.2183908045977 , 26.298850574712645
Qwen2-72B-Instruct , 96.32183908045977 , 75.26436781609196
Qwen2-7B-Instruct , 92.13793103448276 , 48.735632183908045
Qwen2-1.5B-Instruct , 84.6896551724138 , 28.32183908045977
Qwen2-0.5B-Instruct , 56.55172413793104 , 0.5057471264367815
Llama-3-70B-Instruct , 91.67816091954023 , 77.74712643678161
Llama-3-8B-Instruct , 87.95402298850574 , 47.356321839080465
Llama-2-70B-Chat , 82.71264367816093 , 59.724137931034484
Llama-2-13B-Chat , 68.32183908045977 , 12.873563218390805
Llama-2-7B-Chat , 42.57471264367816 , 3.3563218390804597
Mixtral-8x22B-Instruct , 94.48275862068965 , 41.10344827586207
Mixtral-8x7B-Instruct , 87.63218390804597 , 53.287356321839084
Mistral-7B-Instruct , 76.73563218390804 , 47.770114942528735
Claude-3.5-Sonnet , 96.13793103448276 , 82.71264367816093
Claude-3-Sonnet , 82.20689655172414 , 16.137931034482758
Claude-3-Haiku , 85.79310344827587 , 54.75862068965517
GPT-4o , 96.55172413793103 , 58.85057471264368
GPT-3.5-Turbo , 94.80459770114943 , 68.6896551724138

==> data/consequence-flip.csv <==
Model, Flipping-ratio

Yi-1.5-34B-Chat , 16.511
Qwen2-72B-Instruct , 9.040
Qwen2-7B-Instruct , 21.037
Llama-3-70B-Instruct , 9.107
Llama-3-8B-Instruct , 14.174
Llama-2-70B-Chat , 12.317
Mixtral-8x7B-Instruct , 20.707
Mistral-7B-Instruct , 31.857
Claude-3.5-Sonnet , 9.894
Claude-3-Haiku , 18.723
GPT-4o , 5.625
GPT-3.5-Turbo , 10.040

==> data/consequence-std.csv <==
Model, Truth vs Loyalty, Individual vs Community, Short-Term vs Long-Term, Justice vs Mercy
Yi-1.5-34B-Chat, 0.601279451522131, 6.481499291957486, 4.128042333158752, 9.513039744194975
Qwen2-72B-Instruct, 1.0479479007176544, 2.811020885962774, 1.7370364981730677, 4.084461805622209
Qwen2-7B-Instruct, 6.104716372074224, 6.994274318741909, 3.822568427740262, 9.64074609704154
Llama-3-70B-Instruct, 1.312910253343055, 2.746653776398783, 2.050771974023884, 3.934888121003613
Llama-3-8B-Instruct, 3.5997685110758635, 4.373592133382276, 3.52878813178297, 4.757578019445513
Llama-2-70B-Chat, 2.0324647432141765, 4.033319320471821, 2.084971296393326, 6.026306819672168
Mixtral-8x7B-Instruct, 4.758502518540787, 5.7445389164014005, 3.4991005592667492, 6.209467741861462
Mistral-7B-Instruct, 3.109803135459475, 9.761017047776335, 9.978112307097414, 8.796821764705795
Claude-3.5-Sonnet, 1.687972198510606, 3.2783234807277104, 2.1207529228613113, 4.990223586471268
Claude-3-Haiku, 5.008517761823384, 6.742280965639905, 3.1491566205282293, 6.154259585919859
GPT-4o, 0.6471463005571526, 2.03089365801574, 1.3468700594029475, 2.8233748543390775
GPT-3.5-Turbo, 1.5815869351888572, 3.0031240928643204, 2.352281146033724, 4.263114060163135


==> data/consistency.csv <==
Model,Truth,Loyalty,Individual,Community,Short-Term,Long-Term,Justice,Mercy
Yi-1.5-34B, 95.6081081081081, 4.391891891891902, 28.6231884057971, 71.3768115942029, 17.57188498402556, 82.42811501597444, 32.78688524590164, 67.21311475409837
Qwen2-72B, 96.3380281690141, 3.6619718309859053, 30.519480519480517, 69.48051948051949, 21.629213483146067, 78.37078651685394, 34.504792332268366, 65.49520766773163
Qwen2-7B, 91.47727272727273, 8.522727272727266, 25.106382978723403, 74.8936170212766, 9.848484848484848, 90.15151515151516, 27.27272727272727, 72.72727272727273
Llama-3-70B, 94.93333333333334, 5.066666666666663, 28.104575163398692, 71.89542483660131, 19.30835734870317, 80.69164265129683, 32.94460641399417, 67.05539358600583
Llama-3-8B, 92.5, 7.5, 27.570093457943923, 72.42990654205607, 16.88888888888889, 83.11111111111111, 38.02083333333333, 61.97916666666667
Llama-2-70B, 96.63608562691131, 3.36391437308869, 30.4, 69.6, 18.025751072961373, 81.97424892703863, 26.978417266187048, 73.02158273381295
Mixtral-8x7B, 90.97472924187726, 9.025270758122744, 20.975609756097562, 79.02439024390245, 11.059907834101383, 88.94009216589862, 24.880382775119617, 75.11961722488039
Mistral-7B, 92.01680672268907, 7.9831932773109315, 27.450980392156865, 72.54901960784314, 8.928571428571429, 91.07142857142857, 36.597938144329895, 63.402061855670105
Claude-Sonnet, 90.02624671916011, 9.973753280839887, 27.058823529411764, 72.94117647058823, 19.379844961240313, 80.62015503875969, 31.30434782608696, 68.69565217391303
Claude-Haiku, 95.2755905511811, 4.7244094488189035, 28.638497652582164, 71.36150234741784, 16.872427983539097, 83.1275720164609, 23.346303501945524, 76.65369649805447
GPT-4o, 89.26829268292683, 10.731707317073173, 29.268292682926827, 70.73170731707317, 20.0, 80.0, 34.146341463414636, 65.85365853658536
GPT-3.5, 96.72619047619048, 3.2738095238095184, 27.79783393501805, 72.20216606498195, 16.17161716171617, 83.82838283828383, 35.273972602739725, 64.72602739726028

==> data/reasoning.csv <==
Model, Policy-based, One-shot, Five-shot, Ten-shot 
Yi-1.5-34B-Chat,58.54738706820195,3.54295837023915,12.488928255093002,17.360496014171833
Qwen2-72B-Instruct,69.5945945945946,1.0510510510510511,28.303303303303302,18.693693693693696
Qwen2-7B-Instruct,25.11904761904762,1.1904761904761905,0.9523809523809524,1.3095238095238095
Llama-3-70B-Instruct,77.82640408460978,11.670313639679067,41.35667396061269,42.669584245076585
Llama-3-8B-Instruct,54.53501722158438,1.8369690011481057,3.5591274397244548,6.3145809414466125
Llama-2-70b-Chat,58.27205882352941,2.0220588235294117,7.6286764705882355,22.702205882352942
Mixtral-8x7B-Instruct,44.73684210526316,5.7894736842105265,6.421052631578947,6.526315789473684
Mistral-7B-Instruct,85.39976825028968,28.041714947856317,22.711471610660485,28.157589803012744
Claude-3.5-Sonnet,83.06951135581555,13.626978664831382,44.11562284927736,42.67033723331039
Claude-3-Haiku,76.00827300930713,7.0320579110651495,22.750775594622542,23.57807652533609
GPT-4o,71.04743083003953,19.466403162055336,39.22924901185771,40.019762845849804
GPT-3.5-Turbo,62.748344370860934,3.2284768211920527,3.062913907284768,3.642384105960265
